Broadband X-ray properties of black holes GRS 1758-258 and 1E 1740.7-2942: AstroSat and NuSTAR results

We present the results on broadband X-ray properties of persistent black hole binaries GRS 1758$-$258 and 1E 1740.7$-$2942 using AstroSat, NuSTAR and Swift-XRT observations carried out during 2016$-$2022. We perform spectral modeling of both sources after eliminating the contamination in their \textit{LAXPC} spectra from nearby X-ray sources. Preliminary spectral modelling using Comptonization and line emission ($\sim$ 6.4 keV) models suggest that GRS 1758$-$258 occupies both dim-soft state ($kT_{bb}=0.37\pm0.01$ keV, $\Gamma\sim5.9$, $L_{bol}=1 %$ of Eddington luminosity L$_{Edd}$) and hard state ($\Gamma=1.64-2.22$, $kT_{e}$=4$-$45 keV, $L_{bol}$=1$-$5 % L$_{Edd}$) that requires a multi-colour disc blackbody model ($kT_{in}=0.54\pm0.01$ keV) occasionally. 1E 1740.7$-$2942 instead is found only in hard state ($\Gamma$=1.67$-$2.32, $kT_{e}$=5$-$16 keV, $L_{bol}$=1$-$2 % L$_{Edd}$). Reflection properties of both sources are studied by applying relativistic reflection model RELXILL to the broadband spectra. Our results from \textit{AstroSat} and \textit{NuSTAR} consistently unveiled the presence of a Comptonizing region along with an ionized reflection region (ionization parameter $log\xi$=2.7$-$3.8 and 2.7$-$4.7 erg cm s$^{-1}$ in GRS 1758$-$258 and 1E 1740.7$-$2942 respectively) in both sources. Reflection modeling revealed GRS 1758$-$258 to have a high metal abundance ($A_{fe}=3.9^{+0.4}_{-0.3}$ times solar metal abundance) and inclination angle ($i$) of $61\pm2^{\circ}$. In case of 1E 1740.7$-$2942, $i$ is constrained to be $55\pm1^{\circ}$. Finally, we discuss the implication of our findings in the context of accretion dynamics by comparing our results with the previous studies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
